Simulating X-ray Observations with Python

X-ray astronomy is an important tool in the astrophysicist's toolkit to investigate high-energy astrophysical phenomena. Theoretical numerical simulations of astrophysical sources are fully three-dimensional representations of physical quantities such as density, temperature, and pressure, whereas astronomical observations are two-dimensional projections of the emission generated via mechanisms dependent on these quantities. To bridge the gap between simulations and observations, algorithms for generating synthetic observations of simulated data have been developed. We present an implementation of such an algorithm in the yt analysis software package. We describe the underlying model for generating the X-ray photons, the important role that yt and other Python packages play in its implementation, and present a detailed workable example of the creation of simulated X-ray observations.

==> paper_stats.json <==
{"author_institution": ["Astrophysics Science Division, Laboratory for High Energy Astrophysics, Code 662, NASA/Goddard Space Flight Center, Greenbelt, MD 20771", "SISSA - Scuola Internazionale Superiore di Studi Avanzati, Via Bonomea 265, 34136 Trieste, Italy", "Center for Astrophysics and Space Astronomy, Department of Astrophysical \\& Planetary Science, University of Colorado, Boulder, CO 80309", "Harvard-Smithsonian Center for Astrophysics, 60 Garden Street, Cambridge, MA 02138", "Harvard-Smithsonian Center for Astrophysics, 60 Garden Street, Cambridge, MA 02138", "Dr. Karl Remeis-Sternwarte \\& ECAP, Sternwartstr. 7, 96049 Bamberg, Germany"], "title": "Simulating X-ray Observations with Python", "author_email": ["jzuhone@milkyway.gsfc.nasa.gov", "biffi@sissa.it", "hallman13@gmail.com", "srandall@cfa.harvard.edu", "afoster@cfa.harvard.edu", "christian.schmid@sternwarte.uni-erlangen.de"], "abstract": ["X-ray astronomy is an important tool in the astrophysicist's toolkit to investigate\nhigh-energy astrophysical phenomena. Theoretical numerical simulations of astrophysical\nsources are fully three-dimensional representations of physical quantities such as\ndensity, temperature, and pressure, whereas astronomical observations are\ntwo-dimensional projections of the emission generated via mechanisms dependent on these\nquantities. To bridge the gap between simulations and observations, algorithms for\ngenerating synthetic observations of simulated data have been developed. We present an\nimplementation of such an algorithm in the yt analysis software package. We describe\nthe underlying model for generating the X-ray photons, the important role that yt\nand other Python packages play in its implementation, and present a detailed workable\nexample of the creation of simulated X-ray observations."], "author": ["John A. ZuHone", "Veronica Biffi", "Eric Hallman", "Scott W. Randall", "Adam Foster", "Christian Schmid"], "copyright_holder": "John A. ZuHone et al.", "authors": "John A. ZuHone, Veronica Biffi, Eric Hallman, Scott W. Randall, Adam Foster, Christian Schmid", "keywords": "astronomical observations, astrophysics simulations, visualization", "pages": 8}
